An interface-enriched generalized finite element formulation for locking-free coupling of non-conforming discretizations and contact

We propose an enriched finite element formulation to address the computational modeling of contact problems and the coupling of non-conforming discretizations in the small deformation setting. The displacement field is augmented by enriched terms that are associated with generalized degrees of freedom collocated along non-conforming interfaces or contact surfaces. The enrichment strategy effectively produces an enriched node-to-node discretization that can be used with any constraint enforcement criterion; this is demonstrated with both multiple-point constraints and Lagrange multipliers, the latter in a generalized Newton implementation where both primal and Lagrange multiplier fields are updated simultaneously. The method's ability to ensure continuity of the displacement field -- without locking -- in mesh coupling problems, and to transfer fairly accurate tractions at contact interfaces -- without the need for contact stabilization -- is demonstrated by means of several examples. In addition, we show that the formulation is stable with respect to the condition number of the stiffness matrix by using a simple Jacobi-like diagonal preconditioner.

==> figures/condition/1e4/contact_alm_condition_moving_none_all.dat <==
0.1 , 28 , 2920931.1219073576, 2, 3.605551275463989
0.2 , 28 , 2920930.1839698427, 2, 3.6055512754639896
0.3 , 28 , 2920929.3603064995, 2, 3.605551275463989
0.4 , 28 , 2920928.5680462457, 2, 3.605551275463989
0.5 , 28 , 2920927.792224261, 2, 3.605551275463989
0.6 , 28 , 2920927.0287005506, 2, 3.605551275463989
0.7000000000000001 , 28 , 2920926.2763938596, 2, 3.605551275463989
0.8 , 28 , 2920925.5353782885, 2, 3.605551275463989
0.8999999999999999 , 28 , 2920924.8062557774, 2, 3.605551275463989
1.0 , 28 , 2920924.089905011, 2, 3.605551275463989
1.1 , 28 , 2920923.387364756, 2, 3.605551275463989
1.2 , 28 , 2920922.6997755733, 2, 3.6055512754639896
1.3 , 28 , 2920922.0283443932, 2, 3.605551275463989
1.4000000000000001 , 28 , 2920921.3743232316, 2, 3.6055512754639896
1.5 , 28 , 2920920.738993919, 2, 3.605551275463989
1.6 , 28 , 2920920.1236557015, 2, 3.605551275463989
1.7000000000000002 , 28 , 2920919.5296150064, 2, 3.6055512754639896
1.7999999999999998 , 28 , 2920918.958177006, 2, 3.605551275463989
1.9 , 28 , 2920918.410636171, 2, 3.6055512754639896
2.0 , 28 , 2920917.8882683874, 2, 3.605551275463989
2.1 , 28 , 2920917.3923227545, 2, 3.605551275463989
2.2 , 28 , 2920916.924013416, 2, 3.605551275463989
2.3000000000000003 , 28 , 2920916.484511653, 2, 3.605551275463991
2.4 , 28 , 2920916.074938043, 2, 3.6055512754639896
2.5 , 28 , 2920915.696354446, 2, 3.605551275463989
2.6 , 28 , 2920915.3497563116, 2, 3.605551275463989
2.7 , 28 , 2920915.0360667347, 2, 3.605551275463989
2.8000000000000003 , 28 , 2920914.7561272485, 2, 3.605551275463991
2.9 , 28 , 2920914.5106943264, 2, 3.6055512754639896
3.0 , 28 , 2920914.30042976, 2, 3.605551275463989
3.1 , 28 , 2920914.1258993065, 2, 3.605551275463989
3.2 , 28 , 2920913.9875650946, 2, 3.605551275463989
3.3000000000000003 , 28 , 2920913.8857824015, 2, 3.605551275463991
3.4000000000000004 , 28 , 2920913.8207987007, 2, 3.6055512754639896
3.5 , 28 , 2920913.792746075, 2, 3.605551275463989
3.5999999999999996 , 28 , 2920913.8016455527, 2, 3.605551275463989
3.7 , 28 , 2920913.847403535, 2, 3.605551275463989
3.8 , 28 , 2920913.9298121394, 2, 3.605551275463989
3.9000000000000004 , 28 , 2920914.0485504037, 2, 3.6055512754639896
4.0 , 28 , 2920914.2031870764, 2, 3.605551275463989
4.1 , 28 , 2920914.393182943, 2, 3.605551275463989
4.2 , 28 , 2920914.6178942025, 2, 3.605551275463989
4.3 , 28 , 2920914.87657685, 2, 3.605551275463989
4.4 , 28 , 2920915.1683915104, 2, 3.605551275463989
4.5 , 28 , 2920915.4924092, 2, 3.605551275463989
4.6000000000000005 , 28 , 2920915.847617281, 2, 3.605551275463989
4.699999999999999 , 28 , 2920916.2329247333, 2, 3.605551275463989
4.8 , 28 , 2920916.647170686, 2, 3.605551275463989
4.9 , 28 , 2920917.0891295536, 2, 3.605551275463989
5.0 , 28 , 2920917.5575188114, 2, 3.605551275463989
5.1 , 28 , 2920918.0510063404, 2, 3.605551275463989
5.2 , 28 , 2920918.568216029, 2, 3.605551275463989
5.300000000000001 , 28 , 2920919.1077370155, 2, 3.605551275463989
5.4 , 28 , 2920919.668127921, 2, 3.605551275463989
5.5 , 28 , 2920920.247925389, 2, 3.605551275463989
5.6000000000000005 , 28 , 2920920.845649179, 2, 3.605551275463989
5.699999999999999 , 28 , 2920921.4598090514, 2, 3.6055512754639905
5.8 , 28 , 2920922.0889100437, 2, 3.6055512754639922
5.8999999999999995 , 28 , 2920922.731458053, 2, 3.605551275463988
6.0 , 28 , 2920923.385965834, 2, 3.605551275463989
6.1 , 28 , 2920924.05095782, 2, 3.605551275463989
6.2 , 28 , 2920924.7249760954, 2, 3.605551275463989
6.3 , 28 , 2920925.4065877004, 2, 3.6055512754639905
6.4 , 28 , 2920926.094395111, 2, 3.605551275463989
6.5 , 28 , 2920926.78705416, 2, 3.605551275463989
6.6000000000000005 , 28 , 2920927.483315995, 2, 3.6055512754639887
6.7 , 28 , 2920928.1821481884, 2, 3.605551275463989
6.800000000000001 , 28 , 2920928.883209309, 2, 3.605551275463989
6.8999999999999995 , 28 , 2920929.5901811407, 2, 3.6055512754639922


==> figures/condition/1e4/contact_alm_condition_moving_precond_all.dat <==
0.1 , 28 , 323.5565290493526, 2, 3.605551275463989
0.2 , 28 , 323.6704000549262, 2, 3.6055512754639896
0.3 , 28 , 323.7930608991604, 2, 3.605551275463989
0.4 , 28 , 323.92288617199387, 2, 3.605551275463989
0.5 , 28 , 324.0582848137119, 2, 3.605551275463989
0.6 , 28 , 324.1977181402894, 2, 3.605551275463989
0.7000000000000001 , 28 , 324.3397122124366, 2, 3.605551275463989
0.8 , 28 , 324.48286618558876, 2, 3.605551275463989
0.8999999999999999 , 28 , 324.6258577641394, 2, 3.605551275463989
1.0 , 28 , 324.767446547184, 2, 3.605551275463989
1.1 , 28 , 324.9064758251687, 2, 3.605551275463989
1.2 , 28 , 325.04187322961786, 2, 3.6055512754639896
1.3 , 28 , 325.1726505275764, 2, 3.605551275463989
1.4000000000000001 , 28 , 325.2979027716649, 2, 3.6055512754639896
1.5 , 28 , 325.4168069619254, 2, 3.605551275463989
1.6 , 28 , 325.52862033204616, 2, 3.605551275463989
1.7000000000000002 , 28 , 325.63267834415205, 2, 3.6055512754639896
1.7999999999999998 , 28 , 325.7283924538207, 2, 3.605551275463989
1.9 , 28 , 325.81524769182937, 2, 3.6055512754639896
2.0 , 28 , 325.89280009733255, 2, 3.605551275463989
2.1 , 28 , 325.9606740298266, 2, 3.605551275463989
2.2 , 28 , 326.0185593806316, 2, 3.605551275463989
2.3000000000000003 , 28 , 326.06620870183747, 2, 3.605551275463991
2.4 , 28 , 326.1034342666238, 2, 3.6055512754639896
2.5 , 28 , 326.1301050741946, 2, 3.605551275463989
2.6 , 28 , 326.14614381089274, 2, 3.605551275463989
2.7 , 28 , 326.1515237779184, 2, 3.605551275463989
2.8000000000000003 , 28 , 326.14626579678105, 2, 3.605551275463991
2.9 , 28 , 326.1304351020758, 2, 3.6055512754639896
3.0 , 28 , 326.1041382320353, 2, 3.605551275463989
3.1 , 28 , 326.0675199269792, 2, 3.605551275463989
3.2 , 28 , 326.0207600451333, 2, 3.605551275463989
3.3000000000000003 , 28 , 325.9640705064577, 2, 3.605551275463991
3.4000000000000004 , 28 , 325.8976922734504, 2, 3.6055512754639896
3.5 , 28 , 325.8218923790241, 2, 3.605551275463989
3.5999999999999996 , 28 , 325.7369610101348, 2, 3.605551275463989
3.7 , 28 , 325.64320865596085, 2, 3.605551275463989
3.8 , 28 , 325.5409633285994, 2, 3.605551275463989
3.9000000000000004 , 28 , 325.4305678634541, 2, 3.6055512754639896
4.0 , 28 , 325.3123773057042, 2, 3.605551275463989
4.1 , 28 , 325.18675638793644, 2, 3.605551275463989
4.2 , 28 , 325.0540771030213, 2, 3.605551275463989
4.3 , 28 , 324.9147163748383, 2, 3.605551275463989
4.4 , 28 , 324.7690538277372, 2, 3.605551275463989
4.5 , 28 , 324.6174696543558, 2, 3.605551275463989
4.6000000000000005 , 28 , 324.46034257897384, 2, 3.605551275463989
4.699999999999999 , 28 , 324.29804791203827, 2, 3.605551275463989
4.8 , 28 , 324.1309556891703, 2, 3.605551275463989
4.9 , 28 , 323.95942888543783, 2, 3.605551275463989
5.0 , 28 , 323.7838216934062, 2, 3.605551275463989
5.1 , 28 , 323.60447785050866, 2, 3.605551275463989
5.2 , 28 , 323.42172899802205, 2, 3.605551275463989
5.300000000000001 , 28 , 323.23589305046875, 2, 3.605551275463989
5.4 , 28 , 323.0472725497247, 2, 3.605551275463989
5.5 , 28 , 322.8561529720727, 2, 3.605551275463989
5.6000000000000005 , 28 , 322.6628009488608, 2, 3.605551275463989
5.699999999999999 , 28 , 322.46746234876605, 2, 3.6055512754639905
5.8 , 28 , 322.27036015083956, 2, 3.6055512754639922
5.8999999999999995 , 28 , 322.0716920041779, 2, 3.605551275463988
6.0 , 28 , 321.87162731056, 2, 3.605551275463989
6.1 , 28 , 321.67030355358327, 2, 3.605551275463989
6.2 , 28 , 321.4678213700858, 2, 3.605551275463989
6.3 , 28 , 321.26423737794, 2, 3.6055512754639905
6.4 , 28 , 321.0595526722403, 2, 3.605551275463989
6.5 , 28 , 320.8536921728005, 2, 3.605551275463989
6.6000000000000005 , 28 , 320.6464624606602, 2, 3.6055512754639887
6.7 , 28 , 320.4374517335266, 2, 3.605551275463989
6.800000000000001 , 28 , 320.2257424844183, 2, 3.605551275463989
6.8999999999999995 , 28 , 320.0088221195172, 2, 3.6055512754639922


==> figures/condition/1e4/contact_alm_condition_moving_scaled_all.dat <==
0.1 , 28 , 2920921.479784672, 2, 3.605551275463989
0.2 , 28 , 2920920.8653534725, 2, 3.6055512754639896
0.3 , 28 , 2920920.2501019426, 2, 3.605551275463989
0.4 , 28 , 2920919.635048764, 2, 3.605551275463989
0.5 , 28 , 2920919.0212547365, 2, 3.605551275463989
0.6 , 28 , 2920918.4098202228, 2, 3.605551275463989
0.7000000000000001 , 28 , 2920917.8018861436, 2, 3.605551275463989
0.8 , 28 , 2920917.1986290286, 2, 3.605551275463989
0.8999999999999999 , 28 , 2920916.601259281, 2, 3.605551275463989
1.0 , 28 , 2920916.0110192522, 2, 3.605551275463989
1.1 , 28 , 2920915.4291780787, 2, 3.605551275463989
1.2 , 28 , 2920914.857029188, 2, 3.6055512754639896
1.3 , 28 , 2920914.2958850823, 2, 3.605551275463989
1.4000000000000001 , 28 , 2920913.74707261, 2, 3.6055512754639896
1.5 , 28 , 2920913.2119288403, 2, 3.605551275463989
1.6 , 28 , 2920912.6917933114, 2, 3.605551275463989
1.7000000000000002 , 28 , 2920912.1880042735, 2, 3.6055512754639896
1.7999999999999998 , 28 , 2920911.701891088, 2, 3.605551275463989
1.9 , 28 , 2920911.2347671096, 2, 3.6055512754639896
2.0 , 28 , 2920910.787923583, 2, 3.605551275463989
2.1 , 28 , 2920910.36262211, 2, 3.605551275463989
2.2 , 28 , 2920909.9600868137, 2, 3.605551275463989
2.3000000000000003 , 28 , 2920909.581497335, 2, 3.605551275463991
2.4 , 28 , 2920909.2279813313, 2, 3.6055512754639896
2.5 , 28 , 2920908.9006067864, 2, 3.605551275463989
2.6 , 28 , 2920908.6003742316, 2, 3.605551275463989
2.7 , 28 , 2920908.328210667, 2, 3.605551275463989
2.8000000000000003 , 28 , 2920908.0849622805, 2, 3.605551275463991
2.9 , 28 , 2920907.8713882356, 2, 3.6055512754639896
3.0 , 28 , 2920907.6881538853, 2, 3.605551275463989
3.1 , 28 , 2920907.5358271655, 2, 3.605551275463989
3.2 , 28 , 2920907.414873078, 2, 3.605551275463989
3.3000000000000003 , 28 , 2920907.32564897, 2, 3.605551275463991
3.4000000000000004 , 28 , 2920907.2684034784, 2, 3.6055512754639896
3.5 , 28 , 2920907.2432722715, 2, 3.605551275463989
3.5999999999999996 , 28 , 2920907.2502770093, 2, 3.605551275463989
3.7 , 28 , 2920907.2893260513, 2, 3.605551275463989
3.8 , 28 , 2920907.360212791, 2, 3.605551275463989
3.9000000000000004 , 28 , 2920907.4626181806, 2, 3.6055512754639896
4.0 , 28 , 2920907.5961119058, 2, 3.605551275463989
4.1 , 28 , 2920907.7601563926, 2, 3.605551275463989
4.2 , 28 , 2920907.9541091924, 2, 3.605551275463989
4.3 , 28 , 2920908.177227257, 2, 3.605551275463989
4.4 , 28 , 2920908.4286731137, 2, 3.605551275463989
4.5 , 28 , 2920908.7075184095, 2, 3.605551275463989
4.6000000000000005 , 28 , 2920909.01275168, 2, 3.605551275463989
4.699999999999999 , 28 , 2920909.3432834367, 2, 3.605551275463989
4.8 , 28 , 2920909.697953722, 2, 3.605551275463989
4.9 , 28 , 2920910.075538097, 2, 3.605551275463989
5.0 , 28 , 2920910.4747551284, 2, 3.605551275463989
5.1 , 28 , 2920910.8942734166, 2, 3.605551275463989
5.2 , 28 , 2920911.3327183854, 2, 3.605551275463989
5.300000000000001 , 28 , 2920911.788679119, 2, 3.605551275463989
5.4 , 28 , 2920912.260715728, 2, 3.605551275463989
5.5 , 28 , 2920912.7473647995, 2, 3.605551275463989
5.6000000000000005 , 28 , 2920913.2471464216, 2, 3.605551275463989
5.699999999999999 , 28 , 2920913.7585696825, 2, 3.6055512754639905
5.8 , 28 , 2920914.2801385983, 2, 3.6055512754639922
5.8999999999999995 , 28 , 2920914.8103566137, 2, 3.605551275463988
6.0 , 28 , 2920915.347732443, 2, 3.605551275463989
6.1 , 28 , 2920915.8907834073, 2, 3.605551275463989
6.2 , 28 , 2920916.438039713, 2, 3.605551275463989
6.3 , 28 , 2920916.988048237, 2, 3.6055512754639905
6.4 , 28 , 2920917.5393754146, 2, 3.605551275463989
6.5 , 28 , 2920918.090609997, 2, 3.605551275463989
6.6000000000000005 , 28 , 2920918.640365604, 2, 3.6055512754639887
6.7 , 28 , 2920919.1872824305, 2, 3.605551275463989
6.800000000000001 , 28 , 2920919.730028464, 2, 3.605551275463989
6.8999999999999995 , 28 , 2920920.267301752, 2, 3.6055512754639922


==> figures/condition/1e4/contact_alm_condition_refine_none_all.dat <==
0.7027920475143545, 2.127615977408578, 202, 6, 202, 10104410.59749364
0.34072072715323265, 1.0229523388646735, 622, 12, 622, 11412897.201882862
0.1849794980355041, 0.5336322975733956, 2094, 20, 2094, 10060577.183911586
0.08704796630696489, 0.28090484640717495, 7814, 38, 7814, 12683389.871758804
0.04062277249192917, 0.14132588922343192, 30080, 78, 30080, 45230700.10684559
0.02012054684693614, 0.0745461294993187, 118192, 156, 118192, 178719846.2358832


==> figures/condition/1e4/contact_alm_condition_refine_precond_all.dat <==
0.7027920475143545, 2.127615977408578, 202, 6, 202, 1042.8649224150479
0.34072072715323265, 1.0229523388646735, 622, 12, 622, 5362.669249386619
0.1849794980355041, 0.5336322975733956, 2094, 20, 2094, 21476.348968215025
0.08704796630696489, 0.28090484640717495, 7814, 38, 7814, 90423.82745354983
0.04062277249192917, 0.14132588922343192, 30080, 78, 30080, 392724.7198304069
0.02012054684693614, 0.0745461294993187, 118192, 156, 118192, 1712696.0712540688


==> figures/condition/1e4/contact_alm_condition_refine_scaled_all.dat <==
0.7027920475143545, 2.127615977408578, 202, 6, 202, 9868404.090252716
0.34072072715323265, 1.0229523388646735, 622, 12, 622, 11405285.59139722
0.1849794980355041, 0.5336322975733956, 2094, 20, 2094, 10055130.125707341
0.08704796630696489, 0.28090484640717495, 7814, 38, 7814, 12685001.80228389
0.04062277249192917, 0.14132588922343192, 30080, 78, 30080, 45230356.00103074
0.02012054684693614, 0.0745461294993187, 118192, 156, 118192, 178719781.3913374


==> figures/condition/1e4/contact_enriched_condition_Rmpcmaster_none.dat <==
0.7027920475143545, 2.127615977408578, 172, 6, 160, 196176.28642003986
0.34072072715323265, 1.0229523388646735, 568, 12, 544, 626884.9345054283
0.1849794980355041, 0.5336322975733956, 1984, 20, 1944, 2393985.4131727936
0.08704796630696489, 0.28090484640717495, 7596, 38, 7520, 9413009.877068803
0.04062277249192917, 0.14132588922343192, 29654, 78, 29498, 38570905.87274107
0.02012054684693614, 0.0745461294993187, 117346, 156, 117034, 162255008.0742002



==> figures/condition/1e4/contact_enriched_condition_Rmpcmaster_precond.dat <==
0.7027920475143545, 2.127615977408578, 172, 6, 165, 1054.540651224375
0.34072072715323265, 1.0229523388646735, 568, 12, 555, 4870.316613746079
0.1849794980355041, 0.5336322975733956, 1984, 20, 1961, 20719.824696246174
0.08704796630696489, 0.28090484640717495, 7596, 38, 7551, 90446.12333230826
0.04062277249192917, 0.14132588922343192, 29654, 78, 29563, 387187.676311744
0.02012054684693614, 0.0745461294993187, 117346, 156, 117165, 1616696.9985824376


==> figures/condition/1e4/contact_enriched_condition_Rmpcmaster_scaled.dat <==
0.7027920475143545, 2.127615977408578, 172, 6, 160, 196176.28641952382
0.34072072715323265, 1.0229523388646735, 568, 12, 544, 626884.9344797947
0.1849794980355041, 0.5336322975733956, 1984, 20, 1944, 2393985.413033821
0.08704796630696489, 0.28090484640717495, 7596, 38, 7520, 9413009.874056486
0.04062277249192917, 0.14132588922343192, 29654, 78, 29498, 38570905.89037436
0.02012054684693614, 0.0745461294993187, 117346, 156, 117034, 162554890.4987546


==> figures/condition/1e4/contact_mpc_condition_moving_none_all.dat <==
0.1 , 16 , 5867.021401941865, 2, 3.605551275463989
0.2 , 16 , 5837.252193324043, 2, 3.6055512754639896
0.3 , 16 , 5828.608483487106, 2, 3.605551275463989
0.4 , 16 , 5824.722754345142, 2, 3.605551275463989
0.5 , 16 , 5822.653625650581, 2, 3.605551275463989
0.6 , 16 , 5821.462257400403, 2, 3.605551275463989
0.7000000000000001 , 16 , 5820.7557837083705, 2, 3.605551275463989
0.8 , 16 , 5820.3405900892285, 2, 3.605551275463989
0.8999999999999999 , 16 , 5820.110038211647, 2, 3.605551275463989
1.0 , 16 , 5820.000425849509, 2, 3.605551275463989
1.1 , 16 , 5819.9712529703565, 2, 3.605551275463989
1.2 , 16 , 5819.995463650705, 2, 3.6055512754639896
1.3 , 16 , 5820.054239221592, 2, 3.605551275463989
1.4000000000000001 , 16 , 5820.134046423923, 2, 3.6055512754639896
1.5 , 16 , 5820.224879510348, 2, 3.605551275463989
1.6 , 16 , 5820.319170162723, 2, 3.605551275463989
1.7000000000000002 , 16 , 5820.411088547012, 2, 3.6055512754639896
1.7999999999999998 , 16 , 5820.496082839791, 2, 3.605551275463989
1.9 , 16 , 5820.570569226578, 2, 3.6055512754639896
2.0 , 16 , 5820.631720072141, 2, 3.605551275463989
2.1 , 16 , 5820.6773178677995, 2, 3.605551275463989
2.2 , 16 , 5820.705654734091, 2, 3.605551275463989
2.3000000000000003 , 16 , 5820.715464277359, 2, 3.605551275463991
2.4 , 16 , 5820.70587725574, 2, 3.6055512754639896
2.5 , 16 , 5820.67639529731, 2, 3.605551275463989
2.6 , 16 , 5820.626878926777, 2, 3.605551275463989
2.7 , 16 , 5820.5575473261615, 2, 3.605551275463989
2.8000000000000003 , 16 , 5820.468988215696, 2, 3.605551275463991
2.9 , 16 , 5820.362176809773, 2, 3.6055512754639896
3.0 , 16 , 5820.2385032369975, 2, 3.605551275463989
3.1 , 16 , 5820.09980815978, 2, 3.605551275463989
3.2 , 16 , 5819.948426498258, 2, 3.605551275463989
3.3000000000000003 , 16 , 5819.787239438354, 2, 3.605551275463991
3.4000000000000004 , 16 , 5819.619734917662, 2, 3.6055512754639896
3.5 , 16 , 5819.450077113517, 2, 3.605551275463989
3.5999999999999996 , 16 , 5819.283185530236, 2, 3.605551275463989
3.7 , 16 , 5819.1248247690455, 2, 3.605551275463989
3.8 , 16 , 5818.9817065231255, 2, 3.605551275463989
3.9000000000000004 , 16 , 5818.861606430393, 2, 3.6055512754639896
4.0 , 16 , 5818.773499844194, 2, 3.605551275463989
4.1 , 16 , 5818.7277230832, 2, 3.605551275463989
4.2 , 16 , 5818.736170364054, 2, 3.605551275463989
4.3 , 16 , 5818.812542082392, 2, 3.605551275463989
4.4 , 16 , 5818.972667978702, 2, 3.605551275463989
4.5 , 16 , 5819.23494012648, 2, 3.605551275463989
4.6000000000000005 , 16 , 5819.620906724282, 2, 3.605551275463989
4.699999999999999 , 16 , 5820.156100810732, 2, 3.605551275463989
4.8 , 16 , 5820.8712115310545, 2, 3.605551275463989
4.9 , 16 , 5821.803755474222, 2, 3.605551275463989
5.0 , 16 , 5823.000482540601, 2, 3.605551275463989
5.1 , 16 , 5824.520873332557, 2, 3.605551275463989
5.2 , 16 , 5826.4422874201455, 2, 3.605551275463989
5.300000000000001 , 16 , 5828.867667288468, 2, 3.605551275463989
5.4 , 16 , 5831.937310560176, 2, 3.605551275463989
5.5 , 16 , 5835.84732614794, 2, 3.605551275463989
5.6000000000000005 , 16 , 5840.8794535310535, 2, 3.605551275463989
5.699999999999999 , 16 , 5847.450902927603, 2, 3.6055512754639905
5.8 , 16 , 5856.200746860526, 2, 3.6055512754639922
5.8999999999999995 , 16 , 5868.145165928719, 2, 3.605551275463988
6.0 , 16 , 5884.964596707849, 2, 3.605551275463989
6.1 , 16 , 5909.537102546273, 2, 3.605551275463989
6.2 , 16 , 5946.8630819222435, 2, 3.605551275463989
6.3 , 16 , 6005.236870894334, 2, 3.6055512754639905
6.4 , 16 , 6096.067539804538, 2, 3.605551275463989
6.5 , 16 , 6229.215092997406, 2, 3.605551275463989
6.6000000000000005 , 16 , 6406.705560614538, 2, 3.6055512754639887
6.7 , 16 , 6624.080350974733, 2, 3.605551275463989
6.800000000000001 , 16 , 6876.3959145211675, 2, 3.605551275463989
6.8999999999999995 , 16 , 7161.651865508853, 2, 3.6055512754639922


==> figures/condition/1e4/contact_mpc_condition_moving_precond_all.dat <==
0.1 , 16 , 19.618810207915484, 2, 3.605551275463989
0.2 , 16 , 19.701336485171026, 2, 3.6055512754639896
0.3 , 16 , 19.749260770174562, 2, 3.605551275463989
0.4 , 16 , 19.79293605344971, 2, 3.605551275463989
0.5 , 16 , 19.83933428719684, 2, 3.605551275463989
0.6 , 16 , 19.891195447833358, 2, 3.605551275463989
0.7000000000000001 , 16 , 19.950022194412846, 2, 3.605551275463989
0.8 , 16 , 20.01686010424853, 2, 3.605551275463989
0.8999999999999999 , 16 , 20.09256457203614, 2, 3.605551275463989
1.0 , 16 , 20.177909658640264, 2, 3.605551275463989
1.1 , 16 , 20.27363838885029, 2, 3.605551275463989
1.2 , 16 , 20.380488279506498, 2, 3.6055512754639896
1.3 , 16 , 20.499205273656777, 2, 3.605551275463989
1.4000000000000001 , 16 , 20.630551796420686, 2, 3.6055512754639896
1.5 , 16 , 20.775311635692077, 2, 3.605551275463989
1.6 , 16 , 20.934293025654696, 2, 3.605551275463989
1.7000000000000002 , 16 , 21.10833068727301, 2, 3.6055512754639896
1.7999999999999998 , 16 , 21.298287269976278, 2, 3.605551275463989
1.9 , 16 , 21.505054477958037, 2, 3.6055512754639896
2.0 , 16 , 21.7295540779848, 2, 3.605551275463989
2.1 , 16 , 21.9727389373142, 2, 3.605551275463989
2.2 , 16 , 22.235594212049296, 2, 3.605551275463989
2.3000000000000003 , 16 , 22.519138788464442, 2, 3.605551275463991
2.4 , 16 , 22.824427067469866, 2, 3.6055512754639896
2.5 , 16 , 23.152551172786993, 2, 3.605551275463989
2.6 , 16 , 23.50464365540322, 2, 3.605551275463989
2.7 , 16 , 23.88188076005806, 2, 3.605551275463989
2.8000000000000003 , 16 , 24.285486314102045, 2, 3.605551275463991
2.9 , 16 , 24.716736295504795, 2, 3.6055512754639896
3.0 , 16 , 25.17696413576443, 2, 3.605551275463989
3.1 , 16 , 25.66756681566421, 2, 3.605551275463989
3.2 , 16 , 26.190011817951923, 2, 3.605551275463989
3.3000000000000003 , 16 , 26.74584501171312, 2, 3.605551275463991
3.4000000000000004 , 16 , 27.336699559002188, 2, 3.6055512754639896
3.5 , 16 , 27.96430595565011, 2, 3.605551275463989
3.5999999999999996 , 16 , 28.630503345478452, 2, 3.605551275463989
3.7 , 16 , 29.33725228066833, 2, 3.605551275463989
3.8 , 16 , 30.08664914114329, 2, 3.605551275463989
3.9000000000000004 , 16 , 30.880942472622223, 2, 3.6055512754639896
4.0 , 16 , 31.722551556824406, 2, 3.605551275463989
4.1 , 16 , 32.614087588152636, 2, 3.605551275463989
4.2 , 16 , 33.55837789914898, 2, 3.605551275463989
4.3 , 16 , 34.558493751850044, 2, 3.605551275463989
4.4 , 16 , 35.61778229340829, 2, 3.605551275463989
4.5 , 16 , 36.739903361023515, 2, 3.605551275463989
4.6000000000000005 , 16 , 37.92887191195553, 2, 3.605551275463989
4.699999999999999 , 16 , 39.18910694685879, 2, 3.605551275463989
4.8 , 16 , 40.52548788597093, 2, 3.605551275463989
4.9 , 16 , 41.943419443777195, 2, 3.605551275463989
5.0 , 16 , 43.44890612370052, 2, 3.605551275463989
5.1 , 16 , 45.048637514267526, 2, 3.605551275463989
5.2 , 16 , 46.75008560542031, 2, 3.605551275463989
5.300000000000001 , 16 , 48.561615351079276, 2, 3.605551275463989
5.4 , 16 , 50.49260967473254, 2, 3.605551275463989
5.5 , 16 , 52.55361004245365, 2, 3.605551275463989
5.6000000000000005 , 16 , 54.756473607299206, 2, 3.605551275463989
5.699999999999999 , 16 , 57.11454775719669, 2, 3.6055512754639905
5.8 , 16 , 59.642862672814, 2, 3.6055512754639922
5.8999999999999995 , 16 , 62.35834221821989, 2, 3.605551275463988
6.0 , 16 , 65.28003313063329, 2, 3.605551275463989
6.1 , 16 , 68.42935199901049, 2, 3.605551275463989
6.2 , 16 , 71.8303487875941, 2, 3.605551275463989
6.3 , 16 , 75.5099842806306, 2, 3.6055512754639905
6.4 , 16 , 79.49841565160254, 2, 3.605551275463989
6.5 , 16 , 83.82927568517691, 2, 3.605551275463989
6.6000000000000005 , 16 , 88.53990309489944, 2, 3.6055512754639887
6.7 , 16 , 93.67136917243964, 2, 3.605551275463989
6.800000000000001 , 16 , 99.2675306664439, 2, 3.605551275463989
6.8999999999999995 , 16 , 105.36622747021433, 2, 3.6055512754639922


==> figures/condition/1e4/contact_mpc_condition_moving_scaled_all.dat <==
0.1 , 16 , 5867.021401941643, 2, 3.605551275463989
0.2 , 16 , 5837.25219332369, 2, 3.6055512754639896
0.3 , 16 , 5828.608483486799, 2, 3.605551275463989
0.4 , 16 , 5824.72275434372, 2, 3.605551275463989
0.5 , 16 , 5822.6536256507, 2, 3.605551275463989
0.6 , 16 , 5821.4622574007735, 2, 3.605551275463989
0.7000000000000001 , 16 , 5820.755783709735, 2, 3.605551275463989
0.8 , 16 , 5820.340590088683, 2, 3.605551275463989
0.8999999999999999 , 16 , 5820.110038211098, 2, 3.605551275463989
1.0 , 16 , 5820.000425850891, 2, 3.605551275463989
1.1 , 16 , 5819.971252969001, 2, 3.605551275463989
1.2 , 16 , 5819.995463650527, 2, 3.6055512754639896
1.3 , 16 , 5820.054239221812, 2, 3.605551275463989
1.4000000000000001 , 16 , 5820.134046423777, 2, 3.6055512754639896
1.5 , 16 , 5820.224879508843, 2, 3.605551275463989
1.6 , 16 , 5820.319170161786, 2, 3.605551275463989
1.7000000000000002 , 16 , 5820.4110885477685, 2, 3.6055512754639896
1.7999999999999998 , 16 , 5820.496082837887, 2, 3.605551275463989
1.9 , 16 , 5820.570569226531, 2, 3.6055512754639896
2.0 , 16 , 5820.631720071537, 2, 3.605551275463989
2.1 , 16 , 5820.67731786728, 2, 3.605551275463989
2.2 , 16 , 5820.705654734018, 2, 3.605551275463989
2.3000000000000003 , 16 , 5820.715464278534, 2, 3.605551275463991
2.4 , 16 , 5820.705877256213, 2, 3.6055512754639896
2.5 , 16 , 5820.676395297428, 2, 3.605551275463989
2.6 , 16 , 5820.626878926585, 2, 3.605551275463989
2.7 , 16 , 5820.557547325179, 2, 3.605551275463989
2.8000000000000003 , 16 , 5820.468988214743, 2, 3.605551275463991
2.9 , 16 , 5820.362176808779, 2, 3.6055512754639896
3.0 , 16 , 5820.238503237617, 2, 3.605551275463989
3.1 , 16 , 5820.099808157359, 2, 3.605551275463989
3.2 , 16 , 5819.948426498038, 2, 3.605551275463989
3.3000000000000003 , 16 , 5819.787239438051, 2, 3.605551275463991
3.4000000000000004 , 16 , 5819.619734917186, 2, 3.6055512754639896
3.5 , 16 , 5819.450077113948, 2, 3.605551275463989
3.5999999999999996 , 16 , 5819.283185530025, 2, 3.605551275463989
3.7 , 16 , 5819.12482476729, 2, 3.605551275463989
3.8 , 16 , 5818.981706522815, 2, 3.605551275463989
3.9000000000000004 , 16 , 5818.86160643082, 2, 3.6055512754639896
4.0 , 16 , 5818.773499844524, 2, 3.605551275463989
4.1 , 16 , 5818.727723083196, 2, 3.605551275463989
4.2 , 16 , 5818.736170365653, 2, 3.605551275463989
4.3 , 16 , 5818.812542082365, 2, 3.605551275463989
4.4 , 16 , 5818.972667979006, 2, 3.605551275463989
4.5 , 16 , 5819.234940127311, 2, 3.605551275463989
4.6000000000000005 , 16 , 5819.620906724032, 2, 3.605551275463989
4.699999999999999 , 16 , 5820.156100811157, 2, 3.605551275463989
4.8 , 16 , 5820.871211531535, 2, 3.605551275463989
4.9 , 16 , 5821.803755473765, 2, 3.605551275463989
5.0 , 16 , 5823.000482540815, 2, 3.605551275463989
5.1 , 16 , 5824.520873331893, 2, 3.605551275463989
5.2 , 16 , 5826.4422874202, 2, 3.605551275463989
5.300000000000001 , 16 , 5828.867667289776, 2, 3.605551275463989
5.4 , 16 , 5831.937310560638, 2, 3.605551275463989
5.5 , 16 , 5835.847326146251, 2, 3.605551275463989
5.6000000000000005 , 16 , 5840.879453531255, 2, 3.605551275463989
5.699999999999999 , 16 , 5847.450902926101, 2, 3.6055512754639905
5.8 , 16 , 5856.200746860421, 2, 3.6055512754639922
5.8999999999999995 , 16 , 5868.145165928099, 2, 3.605551275463988
6.0 , 16 , 5884.9645967072, 2, 3.605551275463989
6.1 , 16 , 5909.537102547516, 2, 3.605551275463989
6.2 , 16 , 5946.863081920757, 2, 3.605551275463989
6.3 , 16 , 6005.2368708935965, 2, 3.6055512754639905
6.4 , 16 , 6096.067539804774, 2, 3.605551275463989
6.5 , 16 , 6229.215092997814, 2, 3.605551275463989
6.6000000000000005 , 16 , 6406.705560616484, 2, 3.6055512754639887
6.7 , 16 , 6624.080350975229, 2, 3.605551275463989
6.800000000000001 , 16 , 6876.395914520689, 2, 3.605551275463989
6.8999999999999995 , 16 , 7161.651865511629, 2, 3.6055512754639922


==> figures/condition/1e4/contact_std_condition_R_precond.dat <==
1.4142135623707168, 1.414213562374766, 156, 156, 223.06107426564918
0.7071067811838689, 0.7071067811874399, 532, 532, 932.9892158503133
0.3535533905915867, 0.35355339059374224, 1956, 1956, 3784.3278123436085
0.17677669529546558, 0.17677669529688245, 7492, 7492, 15193.73221819939
0.08838834764773248, 0.08838834764844468, 29316, 29316, 60832.512332400715
0.04419417382386592, 0.044194173824227675, 115972, 115972, 243387.94399528005


==> figures/convergence/lag_plate_hole.dat <==
1.894732454301176, 1914, 0.004877080401502864, 0.0891016072043276
0.9243750944821252, 7332, 0.0013239518041151814, 0.04800871379631931
0.5150805289712286, 27862, 0.00035162874167163875, 0.025111603329232273
0.2551938117367778, 110060, 8.740704001103645e-05, 0.012614171885074662
0.2024231861577619, 170396, 5.5844455902985525e-05, 0.010070500488801851
0.10371016442853265, 677040, 1.3870348756311166e-05, 0.005022529644619784


==> figures/convergence/lag_plate_hole_vertical.dat <==
1.894732454301176, 1914, 0.004772852662635875, 0.0884653095868544
0.9243750944821252, 7332, 0.0013057963177121952, 0.04616224317025735
0.5150805289712286, 27862, 0.00034974988190300424, 0.024695761412872004
0.2551938117367778, 110060, 8.801320990343082e-05, 0.012568688543681985
0.2024231861577619, 170396, 5.624940996604725e-05, 0.01002700423794508
0.10371016442853265, 677040, 1.400989199008344e-05, 0.005018713570086696


==> figures/convergence/nonmatch_plate_hole.dat <==
1.894732454301176, 1914, 0.004877080401501657, 0.08910160720432757
0.9243750944821252, 7332, 0.001323951804116536, 0.04800871379631931
0.5150805289712286, 27862, 0.00035162874167788105, 0.025111603329232273
0.2551938117367778, 110060, 8.740703795465857e-05, 0.012614171884497498
0.2024231861577619, 170396, 5.5844451938041064e-05, 0.010070500487896254
0.10371016442853265, 677040, 1.3870343905548807e-05, 0.005022529643241787


==> figures/convergence/nonmatch_plate_hole_vertical.dat <==
1.894732454301176, 1914, 0.004772852662635875, 0.0884653095868544
0.9243750944821252, 7332, 0.0013057963177121952, 0.04616224317025735
0.5150805289712286, 27862, 0.00034974988190300424, 0.024695761412872004
0.2551938117367778, 110060, 8.801320990343082e-05, 0.012568688543681985
0.2024231861577619, 170396, 5.624940996604725e-05, 0.01002700423794508
0.10371016442853265, 677040, 1.400989199008344e-05, 0.005018713570086696


==> figures/convergence/std_plate_hole.dat <==
1.7245616388777192, 1060, 0.005274949591279547, 0.09084429867581194
0.8555278134602986, 3976, 0.0016177006984263264, 0.052300567177761735
0.4439970797550138, 15336, 0.0003974954665259445, 0.026129225850554855
0.23203192582541715, 59756, 0.00010324560392813979, 0.013440739825116592
0.20016186429868094, 93576, 6.467214466135168e-05, 0.01062530756381681
0.09618878505766172, 372660, 1.5775422214083676e-05, 0.005212108609166447
0.07662939661697435, 580788, 1.0117490429227724e-05, 0.004182672455419903


==> figures/convergence/tp_plate_hole.dat <==
1.894732454301176, 1870, 0.005482563674496574, 0.09526864542856088
0.9789801580961063, 7228, 0.003934322538234143, 0.0574558369486056
0.5150805289712286, 27638, 0.0038671202494815374, 0.03988301771492317
0.2551938117367778, 109596, 0.0038729745933710476, 0.03326218941651474
0.2024231861577619, 169812, 0.003874020280128913, 0.03236272318511861
0.10371016442853265, 675856, 0.0038740049296529704, 0.031125287157300528


==> figures/convergence/tp_plate_hole_vertical.dat <==
1.894732454301176, 1870, 0.006662486424468925, 0.0934922679714188
0.9789801580961063, 7228, 0.003335671307233087, 0.05432378233172719
0.5150805289712286, 27638, 0.0023691538459340864, 0.03566022923110571
0.2551938117367778, 109596, 0.002101306331039116, 0.027297356347926318
0.2024231861577619, 169812, 0.002065073319896429, 0.025990402674832984
0.10371016442853265, 675856, 0.002000936796443708, 0.023914252538545615


==> figures/hertz/traction_coarse.csv <==
-8.40E-01	-1.19E+02	0.136774276
-6.99E-01	-2.30E+02	0.026488207
-5.66E-01	-2.72E+02	0.004597049
-4.39E-01	-3.00E+02	0.015856098
-3.20E-01	-3.27E+02	0.001826299
-2.07E-01	-3.50E+02	0.033501198
-1.01E-01	-3.37E+02	0.026506386
0.00E+00	-3.51E+02	0.008293659
1.01E-01	-3.44E+02	0.004616499
2.07E-01	-3.38E+02	0.002980765
3.20E-01	-3.28E+02	0.007061984
4.39E-01	-3.03E+02	0.007192516
5.66E-01	-2.72E+02	0.006211068
6.99E-01	-2.26E+02	0.007490463
8.40E-01	-1.21E+02	0.123745723



==> figures/hertz/traction_fine.csv <==
-0.84 	-6.57E+01	0.522055801
-0.83 	-1.37E+02	0.077161375
-0.70 	-2.18E+02	0.028605951
-0.65 	-2.27E+02	0.072888488
-0.57 	-2.70E+02	0.012532261
-0.49 	-2.88E+02	0.019398729
-0.44 	-2.97E+02	0.027514628
-0.35 	-3.32E+02	0.031192629
-0.32 	-3.22E+02	0.01270114
-0.22 	-3.41E+02	0.008790618
-0.21 	-3.62E+02	0.067458445
-0.10 	-3.41E+02	0.014178399
-0.10 	-3.38E+02	0.023215283
0.00 	-3.60E+02	0.033994893
0.03 	-3.53E+02	0.014435693
0.10 	-3.51E+02	0.01435336
0.10 	-3.45E+02	0.002614509
0.21 	-3.43E+02	0.011431621
0.22 	-3.36E+02	0.006001033
0.32 	-3.36E+02	0.030224897
0.35 	-3.16E+02	0.018503401
0.44 	-3.07E+02	0.005228987
0.49 	-2.84E+02	0.033018191
0.57 	-2.71E+02	0.008874973
0.65 	-2.27E+02	0.072888488
0.70 	-2.14E+02	0.046429695
0.83 	-1.26E+02	0.151257907
0.84 	-8.26E+01	0.399114295



